Bringing Online Egocentric Action Recognition into the wild

To enable a safe and effective human-robot cooperation, it is crucial to develop models for the identification of human activities. Egocentric vision seems to be a viable solution to solve this problem, and therefore many works provide deep learning solutions to infer human actions from first person videos. However, although very promising, most of these do not consider the major challenges that comes with a realistic deployment, such as the portability of the model, the need for real-time inference, and the robustness with respect to the novel domains (i.e., new spaces, users, tasks). With this paper, we set the boundaries that egocentric vision models should consider for realistic applications, defining a novel setting of egocentric action recognition in the wild, which encourages researchers to develop novel, applications-aware solutions. We also present a new model-agnostic technique that enables the rapid repurposing of existing architectures in this new context, demonstrating the feasibility to deploy a model on a tiny device (Jetson Nano) and to perform the task directly on the edge with very low energy consumption (2.4W on average at 50 fps). The code is publicly available at: https://github.com/EgocentricVision/EgoWild.

==> data/i3d_cross_delta.csv <==
x,y
1,37.82
5,39.29
10,39.82
15,39.88
20,39.28
25,39.51
30,38.54
40,38.39
50,37.65

==> data/i3d_stream_tw_cross.csv <==
x,y
8,38.59
16,40.57
24,40.83
32,40.78
48,39.05


==> data/i3d_stream_tw_sup.csv <==
x,y
8,61.81
16,63.38
24,60.06
32,56.4
48,52.07


==> data/i3d_sup_delta.csv <==
x,y
1,57.65
5,60.72
10,61.68
15,61.2
20,60.38
25,59.68
30,57.88
40,56.55
50,54.28

==> data/i3d_tw_cross.csv <==
x,y
8,39.17
16,42.42
24,44.92
32,45.11
48,43.21


==> data/i3d_tw_sup.csv <==
x,y
8,60.98
16,67.08
24,67.81
32,66.66
48,65.06


==> data/mov_cross_delta.csv <==
x,y
1,34.12
5,34.66
10,34.72
15,35.20
20,35.19
25,35.44
30,35.98
40,35.78
50,35.62

==> data/mov_stream_tw_cross.csv <==
x,y
8,39.59
16,39.59
24,39.59
32,39.59
48,39.59


==> data/mov_stream_tw_sup.csv <==
x,y
8,62.24
16,62.24
24,62.24
32,62.24
48,62.24


==> data/mov_sup_delta.csv <==
x,y
1,50.30
5,51.16
10,52.67
15,52.45
20,52.87
25,52.9
30,53.14
40,52.84
50,50.81

==> data/mov_tw_cross.csv <==
x,y
8,36.34
16,40.68
24,42.36
32,43.11
48,42.39


==> data/mov_tw_sup.csv <==
x,y
8,59.87
16,64.17
24,64.89
32,65.31
48,63.36


==> tex/Tables/Tab/I3D_full_cross.txt <==
1,29.28794637588803
2,29.497908061711787
3,29.888687483773513
4,29.964815470430427
5,30.511422659648957
6,30.526754624056895
7,30.710143422470832
8,31.005675533212173
9,31.503246870746693
10,31.702974659145443
11,32.11675517477401
12,32.42427561031257
13,32.53383527264431
14,32.651076651954654
15,32.758096721659705
16,32.59769013508304
17,32.8911704312115
18,32.79641089790491
19,32.69168967877457
20,32.75605749486653
21,32.97188982510798
22,32.88324797218092
23,32.93943370546075
24,33.06841637360649
25,33.39100914977145
26,33.45767581643812
27,33.544253266932586
28,33.97080727261284
29,33.95089648878504
30,33.99200988143847
31,34.129922034191665
32,34.30001809499084
33,34.58020565350453
34,34.619267231545074
35,34.9610233897425
36,35.10431840889959
37,35.314020470941806
38,35.561004508012935
39,35.607228555469014
40,35.63224999409946
41,35.84732233472587
42,35.91500861478911
43,36.10554729479887
44,36.16888290967453
45,36.28790389199651
46,36.43808916896788
47,36.75379168731856
48,36.726458810293686
49,36.970384007175056
50,37.09247641750651
51,37.09451564429968
52,37.06540316426318
53,37.364253738975826
54,37.43781066345677
55,37.60306828105455
56,38.079177385981886
57,38.06384542157395
58,38.222212781357435
59,38.285820607834346
60,38.4137836625835
61,38.61632325521018
62,38.68988017969112
63,38.75832644936943
64,38.68680875168166
65,38.903660695319694
66,39.0089011620131
67,38.951436191555146
68,39.25384597229107
69,39.294959364944496
70,39.33429315458629
71,39.457145554532794
72,39.677068926180304
73,39.67297788477425
74,39.86071734837578
75,39.867607606190056
76,39.93018323145067
77,40.01881249655802
78,40.16414674250827
79,40.25992588921145
80,40.312552416468016
81,40.38918076895844
82,40.268107972023564
83,40.38610934094897
84,40.41855287277648
85,40.372328825320395
86,40.393531434146034
87,40.44001510538365
88,40.455087446010054
89,40.55673723713092
90,40.5636274949452
91,40.728872524723265
92,40.780207226981986
93,40.89616936911421
94,40.86807650247429
95,40.948795896370775
96,40.88723988450675
97,40.81648217643403
98,40.823372434248306
99,40.866797265296164
100,40.901020400135316


==> tex/Tables/Tab/I3D_full_sup.txt <==
1,33.40334678656565
2,33.55605906834399
3,34.640609879864996
4,35.48249584995319
5,36.51542086588465
6,36.6180902704021
7,37.249495307103466
8,37.65663889478943
9,38.1020840709009
10,39.00727418631547
11,39.42871753719307
12,40.19701511325104
13,40.93927163728197
14,40.99597661812488
15,41.81538074220932
16,42.29094542393417
17,42.659762247555214
18,42.859502623773665
19,43.637502261873856
20,44.02472247791231
21,44.47832456119647
22,45.15007041311651
23,45.42847836861856
24,45.66804031249262
25,45.89996459675706
26,46.64833880116752
27,46.825572155742805
28,47.26131526981205
29,47.700617589904574
30,48.16446615843344
31,48.19309086045615
32,48.2273139952953
33,48.51746323963275
34,48.95268710613892
35,49.34346652820065
36,49.43439464388271
37,49.73528444538854
38,50.01165317409741
39,50.02391371049588
40,50.49743916542755
41,50.75540450171902
42,51.02918958043224
43,51.49711660254746
44,52.136159298858445
45,52.606125547766844
46,52.87227296687043
47,53.30135397735766
48,53.38820363945337
49,53.527135405603154
50,53.64820820253802
51,54.28521167205582
52,54.35828081852298
53,54.78024341696366
54,55.07091190886418
55,55.635909902680424
56,55.928098373811046
57,56.117617440424205
58,56.166140338455
59,56.38784331311415
60,56.64224944338235
61,57.59802685926031
62,57.81972983391946
63,57.62406791128734
64,57.87029195874342
65,58.003625292076755
66,58.27385116476669
67,58.64114800915764
68,58.832706302563984
69,59.29859409788603
70,59.4094455852156
71,59.79870502804724
72,59.99436695067934
73,60.06077399356448
74,60.17366470768723
75,60.30647879345747
76,60.340701928296625
77,60.36266452673731
78,60.552183593350485
79,60.83825438410158
80,61.027773450714754
81,61.19532991888724
82,61.449216801592364
83,61.76184789193356
84,62.13884679836673
85,62.10052003430181
86,62.23181414084197
87,62.43563297064677
88,62.5505629115627
89,62.798826185811954
90,62.88771507470085
91,62.85553116665486
92,62.88975430149401
93,63.05527154287332
94,63.357681323609235
95,63.15179809137184
96,63.351538467590295
97,63.45420787210775
98,63.488431006946904
99,63.41384188124965
100,63.37961874641051


==> tex/Tables/Tab/I3D_position_cross.txt <==
0,0
1,31.869992998025282
2,32.10599573587607
3,32.06588936879951
4,32.48120245147789
5,33.059765394510144
6,33.288618250765104
7,33.771332814085774
8,33.71895332279104
9,33.264072002328746
10,33.03803095030172
11,33.21863312012714
12,33.33792631405037
13,33.00124934110631
14,33.40151525879771
15,33.56443626236163
16,33.70975792049219
17,34.11177826555579
18,33.78229523157655
19,33.51308897228319
20,33.22955777415878
21,33.44566231600148
22,33.345779540072535
23,33.53857301328802
24,33.55902822031831
25,34.11252566735113
26,34.05250851644677
27,34.03053333018638
28,34.633357722234024
29,34.63411771184907
30,34.42412455647604
31,34.757970843462594
32,34.96411369948154
33,34.60548671591651
34,33.989172901571116
35,33.55037094731211
36,33.70415948767574
37,33.84566231600147
38,34.42138198525652
39,34.329953503740946
40,34.646675635488215
41,34.44616897574485
42,34.48678200256477
43,34.63746764536965
44,34.06862564610919
45,34.57817272062121
46,34.62494119127979
47,34.23822134107485
48,34.51486228138498
49,34.45816988836177
50,34.40300376847853
51,34.98789995830285
52,34.88930900737174
53,34.54120701456253
54,34.668422667516346
55,34.61068548545714
56,34.79865310329094
57,34.66865082174861
58,35.07067116681221
59,34.849728181768114
60,35.22851927903263
61,35.152397586285566
62,34.78334631452241
63,34.41168621712416
64,34.4783277081514
65,34.30620500837876
66,34.10925126074881
67,34.072475945463275
68,34.13022571534219
69,34.2698922954676
70,34.287276074488425
71,34.01502356282502
72,34.021141243204546
73,33.91588818869142
74,33.5503583594924
75,33.43594766613955
76,33.24335717151691
77,33.08167134776212
78,33.52483655502844
79,33.631856624733494
80,33.156767133202734
81,33.526375415988106
82,33.355228272243075
83,33.10516021934276
84,33.33045386957445
85,33.129193514125895
86,32.92382323554171
87,33.28805494583304
88,33.41165474757488
89,32.719985524007335
90,32.77004728299779
91,32.73842038597402
92,32.23163476441108
93,32.03499099184152
94,31.800267491168864
95,30.975239758628557
96,31.834249883956037
97,31.759413722296966
98,31.375740124462066
99,31.44495897157513
100,31.381104109136402


==> tex/Tables/Tab/I3D_position_sup.txt <==
0,0
1,48.837769753042714
2,49.67707207313523
3,50.581805880085284
4,50.16392173523095
5,50.770261275932874
6,50.995523456615295
7,52.3257790680293
8,52.40496589487597
9,52.27519176756591
10,52.23124139504512
11,52.36661395517163
12,52.71194820112189
13,52.48002391685745
14,52.2700622310337
15,52.13520891847026
16,51.999836358343764
17,52.333935975201996
18,53.130401944818146
19,53.82359114761579
20,53.35566412550056
21,52.91527295900304
22,53.12727387161997
23,53.66367233905293
24,54.286401221018515
25,54.11324632002958
26,53.97632860503355
27,54.90964935054718
28,54.29351963306505
29,54.42630854319589
30,54.580134847018655
31,54.50402574209131
32,54.5862777030376
33,54.510687845673324
34,53.922688758290256
35,54.12802756732517
36,53.86133572501908
37,54.11519743208478
38,53.44549080695791
39,53.77090168126066
40,54.717458519200356
41,55.28504016301227
42,54.78644921208116
43,55.01941199147175
44,55.31622333939122
45,54.7470965407098
46,55.202243778863476
47,55.46431274438072
48,55.18028118042279
49,54.57698159818106
50,54.09475481287419
51,54.20560630020376
52,53.78361852612366
53,54.296040343962176
54,54.496844390946215
55,55.16043333569355
56,53.99417498642876
57,54.24039903388484
58,54.6577639311761
59,55.21564351294578
60,54.72265099483113
61,54.933613412321904
62,54.69198706601525
63,54.58265555791578
64,55.03220436325301
65,55.030165136459836
66,54.60002045520704
67,54.43039958460195
68,54.24294492042137
69,54.21894309518752
70,54.09068894710756
71,53.68816823621044
72,53.575796769650765
73,54.3553793260796
74,53.58501734758904
75,53.95127569685383
76,53.56707026363615
77,53.33004161847892
78,53.37344756779722
79,54.1882288150928
80,54.44059571856783
81,53.51186008638391
82,52.80230671796203
83,52.75430306749431
84,52.718559953425064
85,52.294101819726684
86,51.64021493702157
87,52.33136491302603
88,52.20879731250049
89,51.94213064583383
90,51.36335213638903
91,51.227029195874344
92,50.84695256752186
93,50.40352144256414
94,50.543998363583434
95,48.95736033420661
96,49.00384400544423
97,48.57777777777778
98,48.16859496329864
99,47.37781554123691
100,46.28870479202562


==> tex/Tables/Tab/X3D_cross.txt <==
1,29.540491082316475
2,29.572674990362454
3,29.512410803496266
4,29.71113156631814
5,29.744335087760703
6,29.61229357942521
7,29.39748086258035
8,29.408462161800685
9,29.654686209256766
10,29.74153587135248
11,29.96731729959798
12,30.135893381167048
13,30.37674715003894
14,30.41122990865963
15,30.323360633167326
16,30.43115328030714
17,30.40280078988569
18,30.4099506714815
19,30.72846499406012
20,30.715444468046602
21,30.920295499067716
22,30.792332444318564
23,30.689390828199862
24,30.881709111221255
25,30.823211939546997
26,31.044154924591094
27,30.977488257924424
28,31.144785102315367
29,31.23598542959868
30,31.274299605843897
31,31.41861423839757
32,31.46483828585365
33,31.500353245690636
34,31.6456874916409
35,31.883742044104576
36,31.966500664794225
37,31.97135169581534
38,32.068150455915095
39,32.18002155664126
40,32.23646691370263
41,32.08015136853202
42,32.014504315261945
43,32.08526202333467
44,32.041077202671765
45,31.966760288575767
46,32.0725011211027
47,31.991034325410876
48,31.903165049918574
49,31.82960812543762
50,31.78031264997207
51,31.957830803968307
52,31.891164137301644
53,31.958850417364896
54,31.980053026190532
55,31.86129166765009
56,31.926679097138628
57,31.917477400929926
58,31.852089971441384
59,31.62016568717694
60,31.501144704854962
61,31.53460785007906
62,31.624256728583006
63,31.645459337408635
64,31.517496282659494
65,31.48327314782034
66,31.48327314782034
67,31.457232095793305
68,31.318028118042278
69,31.34434138167056
70,31.377544903113122
71,31.432970646777914
72,31.583155923749285
73,31.594137222969625
74,31.68480571487015
75,31.701917282289724
76,31.62248971339108
77,31.684045725255103
78,31.678935070452454
79,31.724399128293484
80,31.71417781868819
81,31.81404800679742
82,31.78671512977255
83,31.647511152021526
84,31.800767857002366
85,31.862323868866387
86,31.89143634890289
87,31.98517626881289
88,32.01660018724382
89,32.06206424508485
90,32.10037842133006
91,32.17904600061366
92,32.183137042019716
93,32.11748998874964
94,32.21736017685887
95,32.20024860943929
96,32.209450305648
97,32.041133847860465
98,32.14509507737575
99,32.255946564705326
100,32.31137230837012


==> tex/Tables/Tab/X3D_sup.txt <==
1,32.54935133391552
2,32.66276129560134
3,33.2640216510499
4,33.566431431785816
5,33.86680198572856
6,34.37509499870188
7,35.002396406177475
8,35.00647485976382
9,35.45395926266846
10,35.67770146412078
11,35.66951938130867
12,36.16144822865775
13,36.53026505227879
14,36.56038455789217
15,36.63905213717576
16,36.81682991495354
17,37.2724964006703
18,37.29853745269734
19,37.34502112393495
20,37.474276003681936
21,37.59534880061681
22,37.80886969246384
23,38.19812913529546
24,38.34320375746419
25,38.45609447158694
26,38.419832109954605
27,38.33298244785889
28,38.40142871753719
29,38.590947784150366
30,38.47191421400867
31,38.643029888204424
32,38.695656415460995
33,38.508176575640995
34,38.816729212395856
35,38.62924937257586
36,38.89539679167945
37,39.05069272345347
38,39.28465623451108
39,39.366883019817955
40,39.735699843438994
41,39.58244313845815
42,39.58600234448142
43,39.98904230294161
44,40.023265437780765
45,40.00282281857019
46,40.17189926597276
47,40.21634371041721
48,40.11571353269293
49,40.25874892806848
50,40.43804668507635
51,40.59742107043672
52,40.64950317449078
53,40.61935849323798
54,40.91972904718072
55,40.91972904718072
56,41.00861793606961
57,41.11128734058707
58,41.1271070830088
59,41.22773726073308
60,41.15110890824266
61,41.31866537641515
62,41.42747763695155
63,41.580734341932384
64,41.65736269442281
65,41.52810781467583
66,41.76003209894026
67,41.993995609997874
68,42.22388066746914
69,42.25606457551512
70,42.29028771035427
71,42.36691606284469
72,42.356694753239395
73,42.31225030879495
74,42.57839772789854
75,42.61262086273769
76,42.69128844202129
77,42.74187574248467
78,42.8287254045804
79,42.95950026355748
80,42.88083268427388
81,42.74749935094055
82,42.894613199902444
83,42.924757881155244
84,42.93853839678382
85,43.00494543966894
86,43.08157379215936
87,43.18220396988364
88,43.14594160825131
89,43.25883232237407
90,43.10557561739322
91,43.08361301895254
92,43.14387720581872
93,43.03098649169598
94,43.165839804259406
95,43.351280417286226
96,43.41972668696453
97,43.375282242520086
98,43.32265571526352
99,43.36506093291479
100,43.36506093291479


==> tex/Tables/Tab/clean-statically-MoViNet-seen.txt <==
3,46.71
4,46.71
5,46.71
6,46.71
10,46.71

==> tex/Tables/Tab/clean-statically-MoViNet-unseen.txt <==
3,33.30
4,33.30
5,33.30
6,33.30
10,33.30

==> tex/Tables/Tab/clean-statically-i3d-seen.txt <==
3,47
4,47
5,47
6,47
10,47

==> tex/Tables/Tab/clean-statically-i3d-unseen.txt <==
3,30.7
4,30.7
5,30.7
6,30.7
10,30.7

==> tex/Tables/Tab/movinet_cross.txt <==
1,24.128444538853092
2,25.86583115013335
3,27.110985232914004
4,28.667015978663645
5,29.35383417121008
6,30.405637769753046
7,31.36959726844312
8,31.41404171288757
9,31.733303437261522
10,32.255136223811434
11,32.12183436002738
12,32.59741162957194
13,32.98947028881179
14,33.21117326347093
15,33.57950230907817
16,33.91666706003603
17,34.314095997860065
18,34.48112063064976
19,34.62850669121291
20,34.89491373409804
21,35.23870911908865
22,35.53831968341633
23,35.66960120213678
24,36.1186370538208
25,36.24761972196654
26,36.95258168314884
27,37.14925063135783
28,37.30658578992502
29,37.447828994469226
30,37.56405076038298
31,37.68743499571227
32,37.68641538231569
33,37.64604939145759
34,37.84654975729109
35,38.028418576474934
36,38.05166041209375
37,37.94667956918187
38,38.16584295121433
39,38.36762255422597
40,38.40771633348282
41,38.39979387445223
42,38.63682881351932
43,38.591364755678285
44,38.881026222001935
45,38.92854209445586
46,39.19366990016285
47,39.33900414611312
48,39.526471398113394
49,39.754304640971775
50,39.5264713981134
51,39.45034341145649
52,39.3172697019047
53,39.482527319502466
54,39.42634158622263
55,39.34460257892956
56,39.19415767817666
57,39.214340673605705
58,39.46056472106178
59,39.542291140535134
60,39.554292053152075
61,39.74612255815966
62,39.7026977271118
63,39.76221451218265
64,39.73590124855437
65,39.88430692251411
66,39.75710385738001
67,39.729010990740086
68,39.82786156545273
69,40.03782325127648
70,40.13769343938571
71,40.064896504519815
72,39.9129316245368
73,39.69607968089877
74,39.73363386752893
75,39.84346574146192
76,40.04525793229327
77,40.00516415303642
78,40.20388491585829
79,40.26851235573178
80,40.3694021572376
81,40.24321870550009
82,40.234289220892634
83,40.10606654236195
84,40.067752366116736
85,40.30989795998647
86,40.31678821780075
87,40.32393809939657
88,40.215138426679886
89,40.10428693935031
90,40.25064079869716
91,40.089214598723906
92,40.0659727631051
93,39.887434995712276
94,39.9188589141432
95,39.92396956894584
96,39.664972031438076
97,39.521677012280996
98,39.59523393676194
99,39.57097248774654
100,39.587064441769535


==> tex/Tables/Tab/movinet_sup.txt <==
1,32.76708914536572
2,34.928402054961566
3,38.0148284516195
4,40.54545225676005
5,42.290920248294746
6,43.32588449101937
7,44.66423407050752
8,45.364060201247774
9,45.39010125327479
10,46.001582918328644
11,46.62532511978097
12,47.516759895206405
13,48.105215291054
14,48.79223646219327
15,49.034382056063
16,49.09926911971803
17,49.871645149362344
18,50.10764788721314
19,50.72010510829458
20,51.16810875876231
21,51.69167709095487
22,51.41789201224166
23,51.83112810466772
24,52.61116696956108
25,53.51279787895238
26,54.228988175316864
27,54.841989819600805
28,54.999324978168
29,55.421287576608684
30,55.58476559119482
31,55.71961890375825
32,55.69357785173122
33,55.87695406232544
34,55.78806517343656
35,56.1855066990803
36,56.9415437387398
37,57.05239522606937
38,57.484059886552274
39,57.590288497093006
40,57.82221278135744
41,58.17165065653347
42,58.586951151392135
43,58.87098271535006
44,59.28424398341554
45,59.167249640067034
46,59.51206463845421
47,59.70566215865373
48,59.8149936667532
49,60.04691795101764
50,60.16595152115934
51,60.40605788823589
52,60.484725467519496
53,60.79531733106753
54,60.96031532488376
55,61.047164986979475
56,61.606020124776755
57,61.783278654991456
58,61.70868952929422
59,61.85838702825179
60,62.120975241332104
61,62.55212065425193
62,62.83256783654716
63,63.211605969773494
64,63.44556948083112
65,63.48797469848237
66,63.43945180045159
67,63.3388216227273
68,63.28619509547074
69,63.3388216227273
70,63.59678695901878
71,63.715820529160474
72,63.77048628321021
73,63.69589715751297
74,63.78478604640185
75,63.841491027244764
76,63.66219327023688
77,63.95030328778117
78,64.05093346550545
79,64.12908179722596
80,63.99574846389263
81,63.97326661788887
82,63.89663826539845
83,63.729081797225966
84,63.765344158858284
85,63.78730675729897
86,63.72038046685076
87,63.853713800184096
88,63.78730675729897
89,63.88641695579315
90,63.89815824462855
91,63.827672748157056
92,63.60545052593485
93,63.50226187385431
94,63.315326457236814
95,63.18403235069665
96,63.01087744970773
97,62.878063363937464
98,62.7289102881824
99,62.31920822614018
100,62.240540646856594


==> tex/Tables/Tab/seen-clean-dynamically-MoViNet.txt <==
3,51.07
4,52.16
5,53.53
6,53.53
10,54.12

==> tex/Tables/Tab/seen-clean-dynamically-i3d.txt <==
3,48.1
4,58.52
5,56.35
6,50.47
10,46.33

==> tex/Tables/Tab/seen-clean-static-MoViNet.txt <==
8,30.40
16,34.27
32,40.37
48,44.32
64,46.71







==> tex/Tables/Tab/seen-clean-static-i3d.txt <==
8,57.10
16,58.25
32,61.57
48,60.62
64,60.05

==> tex/Tables/Tab/seen-noclean-MoViNet.txt <==
8,27.20
16,27.20
32,27.20
48,27.20
64,27.20

==> tex/Tables/Tab/seen-noclean-i3d.txt <==
8,28.5
16,28.5
32,28.5
48,28.5
64,28.5

==> tex/Tables/Tab/unseen-clean-dynamically-MoViNet.txt <==
3,33.49
4,34.18
5,34.60
6,35.16
10,35.12

==> tex/Tables/Tab/unseen-clean-dynamically-i3d.txt <==
3,33.78
4,38.55
5,37.46
6,35.57
10,33.83

==> tex/Tables/Tab/unseen-clean-static-MoViNet.txt <==
8,24.94
16,27.22
32,29.32
48,31.47
64,33.30







==> tex/Tables/Tab/unseen-clean-static-i3d.txt <==
8,36.61
16,38.17
32,38.64
48,39.49
64,39.29







==> tex/Tables/Tab/unseen-noclean-MoViNet.txt <==
8,26.9
16,26.9
32,26.9
48,26.9
64,26.9

==> tex/Tables/Tab/unseen-noclean-i3d.txt <==
8,26.15
16,26.15
32,26.15
48,26.15
64,26.15
